Autonomous Navigation in Confined Waters -- A COLREGs Rule 9 Compliant Framework

Fully or partial autonomous marine vessels are actively being developed by many industry actors. In many cases, the autonomous vessels will be operating close to shore, and within range of a Remote Control Center (RCC). Close to shore operation requires that the autonomous vessel is able to navigate in close proximity to other autonomous or manned vessels, and possibly in confined waters, while obeying the COLREGs on equal terms as any other vessel at sea. In confined waters however, certain COLREGs rules apply, which might alter the expected actions (give-way or stand-on), depending on the manoeuvrability of the vessels. This paper presents a Situation Awareness (SAS) framework for autonomous navigation that complies with COLREGs rule 9 (Narrow Channels). The proposed solution comprises a method for evaluating the manoeuvrability of a vessel in confined waters, for assessing the applicability of COLREGs rule 9. This feature is then integrated into an already existing SAS framework for facilitating COLREGs-compliant navigation in restricted waters. The applicability of the proposed method is demonstrated in simulation using a case study of a small autonomous passenger ferry.

==> COLREGs Rule 9/data/mmsi_dist_to_contour.csv <==
length,width,mean dist,class
120.0,19.0,35.89788485520655,b
116.0,16.0,26.62546017971965,b
46.0,11.0,108.53752371834089,b
80.0,13.0,59.0943610156633,b
63.0,11.0,83.45982969189697,b
27.0,6.0,107.90428678033096,b
75.0,10.0,104.50875860012276,b
33.0,11.0,90.53362807382848,b
24.0,6.0,91.3036655667933,b
22.0,6.0,73.91182570740075,b
88.0,13.0,104.96515412763097,b
53.0,10.0,126.78530051073966,b
10.0,5.0,72.19949199619677,b
120.0,17.0,31.38053583255959,b
86.0,14.0,50.61241977619466,b
21.0,7.0,124.1471615719262,b
72.0,11.0,87.51264095642158,b
,,127.18530351876954,b
108.0,14.0,133.5118408070614,b
86.0,13.0,42.40122682020977,b
18.0,8.0,120.28498116485665,b
87.0,10.0,105.75643244766283,b
30.0,8.0,99.25266341522098,b
27.0,9.0,132.55708254585423,b
100.0,13.0,105.02927667312083,b
89.0,13.0,56.34313152610973,b
83.0,13.0,97.87491378444072,b
43.0,9.0,109.59979630446594,b
229.0,34.0,57.078068354822115,b
47.0,12.0,122.09743492614926,b
75.0,11.0,125.2291485649229,b
89.0,12.0,102.0857538027819,b
87.0,11.0,109.29848048493801,b
23.0,6.0,89.13911861844554,b
119.0,13.0,133.9428295248705,b
82.0,12.0,95.37202139548606,b
31.0,6.0,117.73116998401879,b
85.0,13.0,126.03119541423465,b
116.0,15.0,23.7754761538492,b
80.0,11.0,112.74377715910485,b
88.0,12.0,82.79636774507964,b
90.0,14.0,75.44422431828296,b
23.0,8.0,125.60058823991551,b
95.0,14.0,68.87018289662713,b
27.0,8.0,126.72317968752245,b
111.0,14.0,128.36899948544155,b
88.0,12.0,108.80750104961542,b
104.0,16.0,16.611436927858346,b
87.0,11.0,116.10038672575644,b
88.0,13.0,43.08573199653113,b
90.0,15.0,17.24862226146651,b
43.0,9.0,107.83228551643305,b
116.0,15.0,24.704916112352507,b
33.0,13.0,80.24979525256254,b
89.0,14.0,44.695635943826346,b
25.0,5.0,91.61710282992982,b
89.0,12.0,110.37258100403263,b
25.0,6.0,81.78864812041448,b
59.0,11.0,103.80617199395392,b
80.0,12.0,57.467530254760256,b
12.0,4.0,93.81152981182946,b
48.0,12.0,98.5809071367026,b
116.0,16.0,51.013461642118365,b
82.0,11.0,121.7127377835943,b
82.0,12.0,124.46571046738339,b
22.0,6.0,99.7600326913223,b
129.0,20.0,38.763076338035766,b
19.0,7.0,87.92425469823405,b
140.0,17.0,32.492218169653974,b
22.0,8.0,69.30325217925942,b
184.0,28.0,62.80521966175852,b
10.0,2.0,106.97394092265694,b
33.0,13.0,81.93545373299743,b
25.0,6.0,53.83549624012167,b
88.0,12.0,104.59543254070825,b
43.0,8.0,108.88077419384423,b
23.0,5.0,100.73506940991606,b
83.0,12.0,113.34167804320286,b
27.0,7.0,111.88496465588469,b
129.0,20.0,33.01453633769802,b
43.0,9.0,113.07354702162183,b
25.0,6.0,80.99606961966013,b
89.0,12.0,102.62698329290158,b
88.0,12.0,99.33759318074033,b
92.0,16.0,55.12807830851552,b
87.0,12.0,83.89703950279323,b
228.0,34.0,51.733999287786624,b
80.0,11.0,128.05673956219317,b
87.0,12.0,98.97119948546165,b
115.0,17.0,30.226848163380872,b
80.0,11.0,105.28917411073826,b
90.0,12.0,109.27623141124808,b
26.0,8.0,120.93413520523715,b
75.0,12.0,114.92521446176461,b
82.0,11.0,112.13283671739546,b
140.0,18.0,77.94419368578274,b
30.0,9.0,65.70541419378056,b
120.0,19.0,28.598273569182485,b
97.0,17.0,19.0760858270361,b
77.0,11.0,102.80151804352096,b
100.0,13.0,58.14707123975223,b
89.0,12.0,131.63367697157145,b
20.0,4.0,128.60540410622568,b
15.0,4.0,69.19241741506725,b
25.0,6.0,114.92311461694432,b
90.0,15.0,100.63165354693612,b
23.0,6.0,107.1901035677514,b
40.0,7.0,110.29186985934803,b
34.0,12.0,80.52904065543855,b
92.0,14.0,101.58432323669179,b
51.0,9.0,111.29720019400573,b
144.0,23.0,50.86871206827157,b
88.0,12.0,110.9860268719723,b
19.0,8.0,130.34432683568133,b
10.0,4.0,122.00560403778674,b
82.0,12.0,100.34371853333865,b
59.0,10.0,130.82004292039275,b
59.0,10.0,130.66573951917732,b
88.0,13.0,95.3017337299469,b
14.0,4.0,119.71995855171649,b
112.0,13.0,61.43227024733483,b
52.0,8.0,99.34281346356872,b
72.0,11.0,112.95701798195965,b
79.0,10.0,116.07091480353077,b
89.0,15.0,113.83676296391046,b
79.0,13.0,35.36452810660867,b
22.0,6.0,108.58795997152504,b
88.0,12.0,103.9564703237731,b
26.0,8.0,37.20843213320572,b
143.0,23.0,52.140332417138644,b
104.0,15.0,25.667473447223497,b
144.0,23.0,9.384464745788643,b
93.0,14.0,59.161413564962935,b
82.0,11.0,119.97865710590288,b
43.0,8.0,114.53673408179395,b
74.0,12.0,106.40292047339386,b
22.0,7.0,88.68771404334635,b
147.0,22.0,17.326793516032453,b
90.0,13.0,23.063985596041388,b
108.0,15.0,110.66631566120684,b
81.0,11.0,81.83086731370557,b
144.0,23.0,43.97707799707577,b
25.0,5.0,113.63144768693918,b
45.0,11.0,126.52817057178183,b
90.0,13.0,15.358058888187506,b
119.0,17.0,28.104728664478255,b
90.0,13.0,55.898260137381534,b
77.0,14.0,131.14643686970157,b
87.0,11.0,96.33669569041334,b
60.0,12.0,121.6758217952228,b
228.0,34.0,54.68929992002049,b
25.0,7.0,105.0362537606965,b
74.0,12.0,118.95761905252917,b
19.0,4.0,113.95748710389562,b
80.0,13.0,116.32511141214341,b
75.0,13.0,87.30254268161266,b
88.0,12.0,116.18004828603306,b
21.0,6.0,126.00326334245057,b
29.0,7.0,117.06921353707338,b
88.0,12.0,112.54288748980511,b
89.0,12.0,103.83241024096822,b
119.0,13.0,113.37613236738504,b
188.0,32.0,75.49490943764478,b
122.0,17.0,32.03537196846324,b
88.0,13.0,109.76640591665435,b
89.0,12.0,115.74114951518263,b
43.0,9.0,107.23704028428847,b
89.0,14.0,107.68867031441906,b
82.0,12.0,61.78226641520476,b
119.0,17.0,27.165978919306937,b
90.0,13.0,111.5325621754503,b
87.0,11.0,113.89123898644694,b
144.0,23.0,50.2834925047285,b
89.0,13.0,60.89670212536142,b
88.0,14.0,101.98608962203238,b
18.0,8.0,144.4009670165281,b
5.0,1.0,61.841210499314265,b
144.0,24.0,24.121952813645947,b
80.0,11.0,120.75441966721382,b
87.0,10.0,114.39130850755538,b
32.0,6.0,95.72071588616288,b
88.0,12.0,111.92346224835315,b
82.0,11.0,128.18358593125072,b
92.0,15.0,61.32593917715132,b
107.0,16.0,14.678574757029548,b
115.0,16.0,25.69250082467576,b
14.0,4.0,119.37196604105054,b
90.0,14.0,61.96582179121,b
89.0,13.0,28.93712842586496,b
81.0,10.0,115.87909354308775,b
106.0,15.0,105.67688675138737,b
15.0,4.0,106.34280061752897,b
43.0,10.0,103.18858673263992,b
44.0,8.0,94.55375757786072,b
40.0,10.0,88.84341010013894,b
45.0,7.0,80.169800913279,b
49.0,7.0,89.29984792265356,b
21.0,6.0,105.23497730047072,b
16.0,7.0,104.42315071678235,b
86.0,12.0,111.56837778755461,b
110.0,18.0,57.73770918106635,b
75.0,10.0,124.40590576486933,b
88.0,12.0,110.20258205034557,b
103.0,15.0,31.121968901041114,b
32.0,8.0,119.7403660765188,b
88.0,12.0,121.77761824445665,b
33.0,8.0,102.91260850428908,b
83.0,11.0,111.7062423754403,b
85.0,13.0,52.6094928310282,b
64.0,10.0,104.23644863847196,b
83.0,11.0,61.69232486522647,b
130.0,20.0,48.2091414509036,b
83.0,12.0,119.44870374870399,b
29.0,7.0,107.49461617266242,b
34.0,7.0,126.72949596023486,b
115.0,16.0,29.962376138519616,b
90.0,13.0,99.2885168136099,b
240.0,11.0,111.02318586791093,b
89.0,12.0,117.96462673779436,b
144.0,23.0,15.188752122365107,b
118.0,13.0,106.49351870307733,b
88.0,12.0,102.08698275123399,b
89.0,12.0,114.14122198846651,b
106.0,16.0,11.256496921269022,b
107.0,16.0,12.807375330324971,b
9.0,4.0,84.3659778731975,b
30.0,8.0,108.56270247199159,b
12.0,4.0,80.13178257957975,b
75.0,13.0,111.10478158380174,b
82.0,11.0,92.77881405164092,b
,,121.07043697323557,b
22.0,6.0,119.79564866503375,b
80.0,11.0,111.71807612209315,b
87.0,13.0,110.79033769899523,b
124.0,18.0,37.14223779336812,b
115.0,15.0,34.58128138907221,b
97.0,14.0,116.59426851993189,b
78.0,10.0,121.98322999909449,b
16.0,5.0,120.46778298198379,b
14.0,4.0,112.59315935809866,b
88.0,12.0,122.10861260127163,b
82.0,11.0,113.41369716852331,b
90.0,13.0,97.18898110498128,b
24.0,9.0,131.31316734820302,b
,,124.8823518646299,b
74.0,12.0,105.68437729924594,b
27.0,7.0,115.12537537968798,b
123.0,18.0,19.195163953466565,b
89.0,12.0,85.6953124514114,b
55.0,9.0,21.00695539501488,b
90.0,14.0,52.56802577524982,b
31.0,9.0,97.68768322720614,b
115.0,15.0,34.66494200611038,b
30.0,10.0,81.22394344201457,b
81.0,11.0,117.52406853824067,b
82.0,11.0,104.07479781867096,b
82.0,11.0,117.32700785258208,b
86.0,13.0,108.35911958756007,b
19.0,5.0,122.59584661385661,b
115.0,15.0,26.849452745737956,b
105.0,16.0,64.9567801769515,b
144.0,23.0,50.20385513514317,b
75.0,12.0,132.47844029148493,b
88.0,11.0,123.69153321200015,b
84.0,11.0,96.44266778402296,b
57.0,10.0,104.73558147636102,b
89.0,14.0,60.92034508793581,b
66.0,11.0,99.99255463229721,b
25.0,6.0,120.94555715960736,b
27.0,9.0,92.55023629827404,b
89.0,12.0,101.50381793849097,b
198.0,30.0,34.09732543544504,b
236.0,31.0,53.800772764473514,b
25.0,6.0,118.94594083829152,b
101.0,16.0,37.52726802012703,b
88.0,12.0,127.30161378493104,b
100.0,16.0,25.286172008514935,b
55.0,9.0,34.028799789964886,b
38.0,10.0,75.00969612013476,b
98.0,13.0,53.84100569419146,b
88.0,12.0,108.52620056112686,b
228.0,34.0,51.30248077813,b
24.0,8.0,122.32507307427625,b
144.0,23.0,17.736990074418,b
88.0,11.0,142.83052833885267,b
80.0,10.0,33.26076421185428,b
107.0,15.0,45.38131795061073,b
88.0,11.0,126.5213316116383,b
80.0,14.0,63.98118222721261,b
99.0,15.0,19.569764738014445,b
88.0,13.0,92.10147724556013,b
78.0,12.0,117.00561714032197,b
85.0,13.0,53.47872700315175,b
89.0,13.0,109.83053931212513,b
92.0,15.0,51.509918943484706,b
88.0,13.0,105.78629392410856,b
95.0,14.0,55.02795288225569,b
82.0,12.0,85.95605142172344,b
90.0,14.0,8.848441980273865,b
103.0,16.0,33.039910514497954,b
19.0,5.0,117.46925155251948,b
82.0,11.0,95.43204587751885,b
124.0,17.0,5.902325094698444,b
88.0,11.0,102.4863012308074,b
25.0,6.0,114.03372619876275,b
150.0,23.0,16.61951799701925,b
18.0,6.0,111.11096008762166,b
20.0,7.0,105.8411106179819,b
120.0,13.0,117.28529443936343,b
137.0,21.0,81.2564320895516,b
15.0,6.0,116.77530473515617,b
150.0,23.0,27.908680621923406,b
43.0,9.0,114.71007062200339,b
81.0,11.0,111.21809964279385,b
24.0,7.0,101.85423816071464,b
24.0,6.0,51.28965765465279,b
,,99.99526955469275,b
29.0,7.0,117.90877119385745,b
83.0,12.0,115.9254948792932,b
65.0,10.0,86.54273121578815,b
85.0,13.0,98.83425383343682,b
89.0,14.0,38.397317626169,b
23.0,6.0,122.44160073912423,b
100.0,15.0,49.592142660074835,b
84.0,14.0,42.8055975850037,b
80.0,10.0,128.72299652295027,b
93.0,14.0,58.130184328332,b
88.0,12.0,111.63965355670479,b
54.0,9.0,109.69937396281925,b
200.0,28.0,45.512437804426845,b
35.0,10.0,96.85118354109525,b
82.0,12.0,102.1700001938989,b
82.0,12.0,115.76059889741634,b
88.0,14.0,36.326601479706014,b
88.0,11.0,93.70578282163255,b
,,122.43793971959236,b
28.0,10.0,125.99642999589652,b
119.0,17.0,33.85480661193162,b
105.0,16.0,45.29312299767567,b
88.0,12.0,104.20481113303758,b
88.0,12.0,103.75795364957219,b
83.0,12.0,66.49666064077879,b
147.0,22.0,46.20600731225177,b
21.0,8.0,67.7191937214364,b
82.0,11.0,112.98090237225153,b
25.0,6.0,112.92330501411769,b
58.0,15.0,108.71303635713936,b
12.0,4.0,75.35501199858476,b
89.0,12.0,103.89117387827781,b
119.0,17.0,34.606849275742405,b
15.0,6.0,94.53258954237872,b
114.0,13.0,117.62363016035833,b
90.0,12.0,96.13952660140158,b
89.0,11.0,115.73012330885065,b
102.0,15.0,94.00662643899304,b
79.0,11.0,115.7658605648563,b
84.0,11.0,104.35951716511265,b
88.0,13.0,65.63246884375414,b
88.0,12.0,54.0196057368797,b
19.0,5.0,112.97407857343151,b
16.0,7.0,112.10518556322504,b
19.0,5.0,93.98756654937142,b
75.0,10.0,105.06617650394367,b
75.0,10.0,132.37885551495717,b
64.0,11.0,121.87467115102959,b
114.0,13.0,127.15457164724647,b
33.0,6.0,109.2129532062011,b
95.0,13.0,94.90856964546205,b
90.0,12.0,48.47352883651266,b
80.0,10.0,105.11991065599284,b
88.0,14.0,49.494468935522114,b
90.0,12.0,106.35041911771992,b
90.0,14.0,63.111871935481794,b
63.0,10.0,112.03536547257671,b
15.0,3.0,84.36692528225967,b
39.0,8.0,83.10998394031343,b
54.0,8.0,84.71547891310746,b
,,97.23731194580843,b
78.0,10.0,98.9499894475012,b
108.0,14.0,31.838606516606706,b
19.0,5.0,104.83096484839173,b
90.0,14.0,58.97612641134191,b
11.0,4.0,59.790480975235376,b
20.0,6.0,124.43673988244115,b
26.0,7.0,117.19988618524592,b
88.0,13.0,97.51842855429037,b
95.0,14.0,50.046906020894305,b
119.0,17.0,17.671647238510296,b
16.0,6.0,115.15413661893344,b
87.0,11.0,114.48119056611588,b
88.0,13.0,94.1685134498707,b
88.0,14.0,128.28215694414126,b
82.0,12.0,112.12842907180311,b
88.0,15.0,70.71956635596013,b
,,116.11240949004414,b
140.0,22.0,7.4008857084995325,b
82.0,12.0,119.47699261022642,b
90.0,12.0,82.01980667681747,b
109.0,15.0,114.05543577911314,b
22.0,6.0,121.64673102547654,b
90.0,14.0,32.78392925956048,b
55.0,9.0,119.18746394059649,b
57.0,8.0,89.908158271812,b
38.0,8.0,100.65010305481167,b
27.0,6.0,76.82724570644898,b
38.0,8.0,93.95933568607705,b
64.0,9.0,99.46084880885671,b
49.0,7.0,65.83630672136795,b
85.0,13.0,81.42907587593628,b
27.0,7.0,122.85931603664358,b
82.0,12.0,97.45953272227037,b
27.0,7.0,101.52596505239784,b
80.0,14.0,105.45155808251752,b
30.0,8.0,26.931564426904686,b
103.0,14.0,46.90854226653462,b
89.0,12.0,78.35781090179135,b
183.0,27.0,55.84807095228299,b
182.0,27.0,18.86577035190981,b
106.0,15.0,14.331026601354754,b
87.0,12.0,121.87823860836365,b
105.0,18.0,98.03637211118622,b
205.0,26.0,45.60056023575225,b
19.0,6.0,65.49003445364531,b
54.0,8.0,99.36998022331842,b
89.0,12.0,102.5100236624614,b
91.0,14.0,113.46779372440093,b
17.0,5.0,108.30390629306629,b
15.0,6.0,125.55971104916006,b
105.0,18.0,101.66555744839293,b
33.0,4.0,115.68604038963207,b
90.0,12.0,103.2308845040739,b
25.0,6.0,121.36339156087992,b
87.0,13.0,132.96899317090424,b
144.0,24.0,43.90672523028238,b
100.0,17.0,38.8928887390781,b
88.0,13.0,112.74115244744033,b
90.0,15.0,49.85292583504139,b
52.0,15.0,44.731638072357065,b
22.0,6.0,110.90029748763135,b
95.0,13.0,123.56743010769831,b
88.0,12.0,115.41798810383028,b
88.0,13.0,112.8004777489379,b
85.0,13.0,127.04672207360258,b
100.0,18.0,7.250171945295508,b
26.0,6.0,123.7709182817552,b
88.0,11.0,125.59525692007391,b
90.0,13.0,91.98241684066558,b
82.0,11.0,120.35532852139193,b
88.0,14.0,61.99146403879304,b
36.0,8.0,122.49728215627978,b
144.0,23.0,30.72122237511615,b
90.0,9.0,35.607573364653426,b
110.0,15.0,62.13232271273364,b
130.0,20.0,35.74886449740304,b
156.0,21.0,75.90332199238877,b
130.0,20.0,38.72184158795095,b
41.0,8.0,97.785120223572,b
9.0,5.0,108.78659635296962,b
82.0,12.0,119.91321797050354,b
35.0,6.0,121.01088748935544,b
119.0,20.0,121.58015966515188,b
93.0,14.0,36.97269932048974,b
46.0,12.0,129.92791409519918,b
12.0,4.0,124.39635076433042,b
119.0,14.0,120.70400419545173,b
25.0,6.0,125.46572459285397,b
34.0,6.0,104.2712234494091,b
82.0,11.0,120.51086246102635,b
81.0,12.0,57.76551750042489,b
144.0,23.0,40.11604927479568,b
72.0,11.0,124.55758477895742,b
83.0,11.0,110.83123360300026,b
17.0,6.0,110.6629912577427,b
183.0,28.0,50.638816804703275,b
145.0,21.0,57.50273086674005,b
111.0,13.0,44.8861757039797,b
100.0,16.0,24.910135547310542,b
12.0,4.0,107.15533282001431,b
82.0,11.0,124.8679775264065,b
12.0,4.0,112.44630706797761,b
150.0,23.0,14.08740366127524,b
90.0,13.0,15.97274508431616,b
88.0,12.0,107.17907355627639,b
95.0,13.0,59.67588185404649,b
81.0,11.0,117.43108059642003,b
90.0,14.0,44.218888088459984,b
75.0,11.0,118.55140189361505,b
17.0,5.0,114.49618467973949,b
15.0,4.0,104.96662774064664,b
89.0,16.0,113.2544599481001,b
90.0,15.0,26.107213941703943,b
25.0,6.0,124.26125684710257,b
88.0,13.0,99.65676574746446,b
87.0,11.0,123.02779945602089,b
81.0,11.0,117.22606600209261,b
90.0,14.0,27.168956811594335,b
8.0,3.0,79.2691640113123,b
59.0,12.0,74.26406346199934,b
26.0,8.0,64.1716852168463,b
37.0,6.0,70.45861702460682,b
45.0,8.0,59.492441472630475,b
22.0,8.0,108.5968327062344,b
113.0,20.0,110.55362627755683,b
17.0,6.0,116.23516764440778,b
101.0,15.0,50.74125054932452,b
90.0,13.0,105.13527425584668,b
25.0,6.0,128.44173184189813,b
203.0,28.0,47.00153012093647,b
91.0,12.0,42.16042010291362,b
144.0,23.0,37.06523890613834,b
100.0,16.0,17.372531697946204,b
92.0,14.0,17.719289288232396,b
63.0,11.0,123.48533106734646,b
88.0,11.0,62.116419139793564,b
105.0,17.0,4.142404119774885,b
,,57.81817379342245,b
77.0,13.0,32.958911499075775,b
90.0,13.0,91.03752598229563,b
117.0,16.0,11.851473467809683,b
27.0,8.0,126.24922939802703,b
82.0,11.0,119.22555638647016,b
90.0,15.0,40.07181632464398,b
137.0,21.0,80.0164946543047,b
108.0,16.0,76.67646859637391,b
82.0,11.0,122.61132563267104,b
134.0,22.0,39.79387483392375,b
181.0,29.0,52.121946833181674,b
221.0,31.0,44.96108221162237,b
20.0,6.0,87.58196808025146,b
9.0,3.0,37.16481501683513,b
184.0,26.0,50.715589162966545,b
87.0,11.0,127.6852557478639,b
144.0,22.0,115.66030245752484,b
87.0,13.0,110.3843006698831,b
75.0,10.0,115.39161847121896,b
19.0,7.0,129.3931908117309,r
58.0,15.0,91.4505021070118,r
75.0,13.0,99.1715565903469,r
26.0,8.0,131.56576513798797,r
35.0,10.0,126.4416729876402,r
33.0,10.0,76.71195104771607,r
45.0,11.0,117.15466647254233,r
57.0,10.0,112.57334349301925,r
27.0,6.0,131.8106735007932,r
53.0,10.0,111.63894976690375,r
10.0,5.0,44.79623963376531,r
30.0,10.0,78.93393513841833,r
27.0,9.0,57.57026675153224,r
24.0,8.0,56.79323116411917,r
30.0,8.0,100.85541847824793,r
22.0,8.0,63.94776192996208,r
21.0,7.0,132.00188061055775,r
22.0,6.0,54.585387707032375,r
15.0,4.0,86.38387752229545,r
84.0,14.0,44.081490957816264,r
144.0,24.0,7.2386374529910995,m


==> COLREGs Rule 9/data/rate_of_swing.csv <==
name,class,length,breadth,height,rudder_type,max_rudder_angle,shallow_water_depth,deep_water_radius,deep_water_transfer_time,deep_water_transfer_distance,shallow_water_radius,shallow_water_transfer_time,shallow_water_transfer_distance,deep_water_swing_rate,shallow_water_swing_rate
FISH07L,fishing,32.97,8.0,16.6,normal,35.0,2.9,60.19,00:22,88.89599999999999,74.08,00:30,96.304,0.951915260227319,0.7734311489346966
BULKC02L,bulk_carrier,192.27,20.35,36.54,normal,35.0,12.6,393.54999999999995,03:35,787.0999999999999,694.5,04:49,1018.5999999999999,0.14558703979947232,0.08249932255303431
BULKC08L,bulk_carrier,199.7,31.8,46.3,normal,44.0,18.0,416.7,02:39,833.4,601.9,03:38,981.56,0.13749887092172383,0.09519152602273188
BULKC15L,bulk_carrier,363.62,65.0,64.17,normal,35.0,34.5,601.9,03:22,1296.3999999999999,740.8,04:02,1333.44,0.0951915260227319,0.07734311489346968
SUPLY06L,supply,109.98,24.0,41.3,normal,35.0,12.8,194.46,00:55,370.4,250.02,01:08,388.92,0.2946404376894082,0.2291647848695397
COAST03L,coastguard,55.34,9.66,19.81,normal,35.0,5.2,101.86,01:05,203.72,175.93999999999997,01:39,240.76,0.5624953810434157,0.3256552206040828
CNTNR31L,container,294.4,32.42,53.53,normal,37.0,18.3,370.4,01:34,685.24,463.0,01:49,740.8,0.15468622978693933,0.12374898382955146
CNTNR23L,container,165.05,27.53,44.23,normal,35.0,12.6,259.28,01:58,574.12,324.09999999999997,02:31,685.24,0.2209803282670562,0.17678426261364494
CRUIS09L,cruiseship,338.32,56.0,73.45,azipod,180.0,12.8,435.21999999999997,02:17,796.3599999999999,500.04,02:42,833.4,0.1316478551378207,0.11458239243476986
CRUIS05L,cruiseship,260.42,37.44,69.8,normal,42.0,11.6,351.87999999999994,01:39,740.8,416.7,01:45,685.24,0.16282761030204143,0.13749887092172383
CARC06L,vehicle_carrier,201.13,34.12,42.03,normal,35.0,14.4,259.28,01:45,463.0,324.09999999999997,02:08,518.56,0.22098032826705616,0.17678426261364497
PRODC03L,tanker,145.77,24.0,33.56,becker,60.0,13.5,212.97999999999996,01:31,425.9599999999999,231.5,01:51,463.0,0.26901953006424234,0.2474979676591029
GAS03L,tanker,276.95,42.73,54.32,normal,45.0,17.3,342.62,02:34,685.24,435.21999999999997,03:32,648.1999999999999,0.16722835652642087,0.13164785513782068


==> data/mmsi_dist_to_contour.csv <==
length,width,mean dist,class
120.0,19.0,35.89788485520655,b
116.0,16.0,26.62546017971965,b
46.0,11.0,108.53752371834089,b
80.0,13.0,59.0943610156633,b
63.0,11.0,83.45982969189697,b
27.0,6.0,107.90428678033096,b
75.0,10.0,104.50875860012276,b
33.0,11.0,90.53362807382848,b
24.0,6.0,91.3036655667933,b
22.0,6.0,73.91182570740075,b
88.0,13.0,104.96515412763097,b
53.0,10.0,126.78530051073966,b
10.0,5.0,72.19949199619677,b
120.0,17.0,31.38053583255959,b
86.0,14.0,50.61241977619466,b
21.0,7.0,124.1471615719262,b
72.0,11.0,87.51264095642158,b
,,127.18530351876954,b
108.0,14.0,133.5118408070614,b
86.0,13.0,42.40122682020977,b
18.0,8.0,120.28498116485665,b
87.0,10.0,105.75643244766283,b
30.0,8.0,99.25266341522098,b
27.0,9.0,132.55708254585423,b
100.0,13.0,105.02927667312083,b
89.0,13.0,56.34313152610973,b
83.0,13.0,97.87491378444072,b
43.0,9.0,109.59979630446594,b
229.0,34.0,57.078068354822115,b
47.0,12.0,122.09743492614926,b
75.0,11.0,125.2291485649229,b
89.0,12.0,102.0857538027819,b
87.0,11.0,109.29848048493801,b
23.0,6.0,89.13911861844554,b
119.0,13.0,133.9428295248705,b
82.0,12.0,95.37202139548606,b
31.0,6.0,117.73116998401879,b
85.0,13.0,126.03119541423465,b
116.0,15.0,23.7754761538492,b
80.0,11.0,112.74377715910485,b
88.0,12.0,82.79636774507964,b
90.0,14.0,75.44422431828296,b
23.0,8.0,125.60058823991551,b
95.0,14.0,68.87018289662713,b
27.0,8.0,126.72317968752245,b
111.0,14.0,128.36899948544155,b
88.0,12.0,108.80750104961542,b
104.0,16.0,16.611436927858346,b
87.0,11.0,116.10038672575644,b
88.0,13.0,43.08573199653113,b
90.0,15.0,17.24862226146651,b
43.0,9.0,107.83228551643305,b
116.0,15.0,24.704916112352507,b
33.0,13.0,80.24979525256254,b
89.0,14.0,44.695635943826346,b
25.0,5.0,91.61710282992982,b
89.0,12.0,110.37258100403263,b
25.0,6.0,81.78864812041448,b
59.0,11.0,103.80617199395392,b
80.0,12.0,57.467530254760256,b
12.0,4.0,93.81152981182946,b
48.0,12.0,98.5809071367026,b
116.0,16.0,51.013461642118365,b
82.0,11.0,121.7127377835943,b
82.0,12.0,124.46571046738339,b
22.0,6.0,99.7600326913223,b
129.0,20.0,38.763076338035766,b
19.0,7.0,87.92425469823405,b
140.0,17.0,32.492218169653974,b
22.0,8.0,69.30325217925942,b
184.0,28.0,62.80521966175852,b
10.0,2.0,106.97394092265694,b
33.0,13.0,81.93545373299743,b
25.0,6.0,53.83549624012167,b
88.0,12.0,104.59543254070825,b
43.0,8.0,108.88077419384423,b
23.0,5.0,100.73506940991606,b
83.0,12.0,113.34167804320286,b
27.0,7.0,111.88496465588469,b
129.0,20.0,33.01453633769802,b
43.0,9.0,113.07354702162183,b
25.0,6.0,80.99606961966013,b
89.0,12.0,102.62698329290158,b
88.0,12.0,99.33759318074033,b
92.0,16.0,55.12807830851552,b
87.0,12.0,83.89703950279323,b
228.0,34.0,51.733999287786624,b
80.0,11.0,128.05673956219317,b
87.0,12.0,98.97119948546165,b
115.0,17.0,30.226848163380872,b
80.0,11.0,105.28917411073826,b
90.0,12.0,109.27623141124808,b
26.0,8.0,120.93413520523715,b
75.0,12.0,114.92521446176461,b
82.0,11.0,112.13283671739546,b
140.0,18.0,77.94419368578274,b
30.0,9.0,65.70541419378056,b
120.0,19.0,28.598273569182485,b
97.0,17.0,19.0760858270361,b
77.0,11.0,102.80151804352096,b
100.0,13.0,58.14707123975223,b
89.0,12.0,131.63367697157145,b
20.0,4.0,128.60540410622568,b
15.0,4.0,69.19241741506725,b
25.0,6.0,114.92311461694432,b
90.0,15.0,100.63165354693612,b
23.0,6.0,107.1901035677514,b
40.0,7.0,110.29186985934803,b
34.0,12.0,80.52904065543855,b
92.0,14.0,101.58432323669179,b
51.0,9.0,111.29720019400573,b
144.0,23.0,50.86871206827157,b
88.0,12.0,110.9860268719723,b
19.0,8.0,130.34432683568133,b
10.0,4.0,122.00560403778674,b
82.0,12.0,100.34371853333865,b
59.0,10.0,130.82004292039275,b
59.0,10.0,130.66573951917732,b
88.0,13.0,95.3017337299469,b
14.0,4.0,119.71995855171649,b
112.0,13.0,61.43227024733483,b
52.0,8.0,99.34281346356872,b
72.0,11.0,112.95701798195965,b
79.0,10.0,116.07091480353077,b
89.0,15.0,113.83676296391046,b
79.0,13.0,35.36452810660867,b
22.0,6.0,108.58795997152504,b
88.0,12.0,103.9564703237731,b
26.0,8.0,37.20843213320572,b
143.0,23.0,52.140332417138644,b
104.0,15.0,25.667473447223497,b
144.0,23.0,9.384464745788643,b
93.0,14.0,59.161413564962935,b
82.0,11.0,119.97865710590288,b
43.0,8.0,114.53673408179395,b
74.0,12.0,106.40292047339386,b
22.0,7.0,88.68771404334635,b
147.0,22.0,17.326793516032453,b
90.0,13.0,23.063985596041388,b
108.0,15.0,110.66631566120684,b
81.0,11.0,81.83086731370557,b
144.0,23.0,43.97707799707577,b
25.0,5.0,113.63144768693918,b
45.0,11.0,126.52817057178183,b
90.0,13.0,15.358058888187506,b
119.0,17.0,28.104728664478255,b
90.0,13.0,55.898260137381534,b
77.0,14.0,131.14643686970157,b
87.0,11.0,96.33669569041334,b
60.0,12.0,121.6758217952228,b
228.0,34.0,54.68929992002049,b
25.0,7.0,105.0362537606965,b
74.0,12.0,118.95761905252917,b
19.0,4.0,113.95748710389562,b
80.0,13.0,116.32511141214341,b
75.0,13.0,87.30254268161266,b
88.0,12.0,116.18004828603306,b
21.0,6.0,126.00326334245057,b
29.0,7.0,117.06921353707338,b
88.0,12.0,112.54288748980511,b
89.0,12.0,103.83241024096822,b
119.0,13.0,113.37613236738504,b
188.0,32.0,75.49490943764478,b
122.0,17.0,32.03537196846324,b
88.0,13.0,109.76640591665435,b
89.0,12.0,115.74114951518263,b
43.0,9.0,107.23704028428847,b
89.0,14.0,107.68867031441906,b
82.0,12.0,61.78226641520476,b
119.0,17.0,27.165978919306937,b
90.0,13.0,111.5325621754503,b
87.0,11.0,113.89123898644694,b
144.0,23.0,50.2834925047285,b
89.0,13.0,60.89670212536142,b
88.0,14.0,101.98608962203238,b
18.0,8.0,144.4009670165281,b
5.0,1.0,61.841210499314265,b
144.0,24.0,24.121952813645947,b
80.0,11.0,120.75441966721382,b
87.0,10.0,114.39130850755538,b
32.0,6.0,95.72071588616288,b
88.0,12.0,111.92346224835315,b
82.0,11.0,128.18358593125072,b
92.0,15.0,61.32593917715132,b
107.0,16.0,14.678574757029548,b
115.0,16.0,25.69250082467576,b
14.0,4.0,119.37196604105054,b
90.0,14.0,61.96582179121,b
89.0,13.0,28.93712842586496,b
81.0,10.0,115.87909354308775,b
106.0,15.0,105.67688675138737,b
15.0,4.0,106.34280061752897,b
43.0,10.0,103.18858673263992,b
44.0,8.0,94.55375757786072,b
40.0,10.0,88.84341010013894,b
45.0,7.0,80.169800913279,b
49.0,7.0,89.29984792265356,b
21.0,6.0,105.23497730047072,b
16.0,7.0,104.42315071678235,b
86.0,12.0,111.56837778755461,b
110.0,18.0,57.73770918106635,b
75.0,10.0,124.40590576486933,b
88.0,12.0,110.20258205034557,b
103.0,15.0,31.121968901041114,b
32.0,8.0,119.7403660765188,b
88.0,12.0,121.77761824445665,b
33.0,8.0,102.91260850428908,b
83.0,11.0,111.7062423754403,b
85.0,13.0,52.6094928310282,b
64.0,10.0,104.23644863847196,b
83.0,11.0,61.69232486522647,b
130.0,20.0,48.2091414509036,b
83.0,12.0,119.44870374870399,b
29.0,7.0,107.49461617266242,b
34.0,7.0,126.72949596023486,b
115.0,16.0,29.962376138519616,b
90.0,13.0,99.2885168136099,b
240.0,11.0,111.02318586791093,b
89.0,12.0,117.96462673779436,b
144.0,23.0,15.188752122365107,b
118.0,13.0,106.49351870307733,b
88.0,12.0,102.08698275123399,b
89.0,12.0,114.14122198846651,b
106.0,16.0,11.256496921269022,b
107.0,16.0,12.807375330324971,b
9.0,4.0,84.3659778731975,b
30.0,8.0,108.56270247199159,b
12.0,4.0,80.13178257957975,b
75.0,13.0,111.10478158380174,b
82.0,11.0,92.77881405164092,b
,,121.07043697323557,b
22.0,6.0,119.79564866503375,b
80.0,11.0,111.71807612209315,b
87.0,13.0,110.79033769899523,b
124.0,18.0,37.14223779336812,b
115.0,15.0,34.58128138907221,b
97.0,14.0,116.59426851993189,b
78.0,10.0,121.98322999909449,b
16.0,5.0,120.46778298198379,b
14.0,4.0,112.59315935809866,b
88.0,12.0,122.10861260127163,b
82.0,11.0,113.41369716852331,b
90.0,13.0,97.18898110498128,b
24.0,9.0,131.31316734820302,b
,,124.8823518646299,b
74.0,12.0,105.68437729924594,b
27.0,7.0,115.12537537968798,b
123.0,18.0,19.195163953466565,b
89.0,12.0,85.6953124514114,b
55.0,9.0,21.00695539501488,b
90.0,14.0,52.56802577524982,b
31.0,9.0,97.68768322720614,b
115.0,15.0,34.66494200611038,b
30.0,10.0,81.22394344201457,b
81.0,11.0,117.52406853824067,b
82.0,11.0,104.07479781867096,b
82.0,11.0,117.32700785258208,b
86.0,13.0,108.35911958756007,b
19.0,5.0,122.59584661385661,b
115.0,15.0,26.849452745737956,b
105.0,16.0,64.9567801769515,b
144.0,23.0,50.20385513514317,b
75.0,12.0,132.47844029148493,b
88.0,11.0,123.69153321200015,b
84.0,11.0,96.44266778402296,b
57.0,10.0,104.73558147636102,b
89.0,14.0,60.92034508793581,b
66.0,11.0,99.99255463229721,b
25.0,6.0,120.94555715960736,b
27.0,9.0,92.55023629827404,b
89.0,12.0,101.50381793849097,b
198.0,30.0,34.09732543544504,b
236.0,31.0,53.800772764473514,b
25.0,6.0,118.94594083829152,b
101.0,16.0,37.52726802012703,b
88.0,12.0,127.30161378493104,b
100.0,16.0,25.286172008514935,b
55.0,9.0,34.028799789964886,b
38.0,10.0,75.00969612013476,b
98.0,13.0,53.84100569419146,b
88.0,12.0,108.52620056112686,b
228.0,34.0,51.30248077813,b
24.0,8.0,122.32507307427625,b
144.0,23.0,17.736990074418,b
88.0,11.0,142.83052833885267,b
80.0,10.0,33.26076421185428,b
107.0,15.0,45.38131795061073,b
88.0,11.0,126.5213316116383,b
80.0,14.0,63.98118222721261,b
99.0,15.0,19.569764738014445,b
88.0,13.0,92.10147724556013,b
78.0,12.0,117.00561714032197,b
85.0,13.0,53.47872700315175,b
89.0,13.0,109.83053931212513,b
92.0,15.0,51.509918943484706,b
88.0,13.0,105.78629392410856,b
95.0,14.0,55.02795288225569,b
82.0,12.0,85.95605142172344,b
90.0,14.0,8.848441980273865,b
103.0,16.0,33.039910514497954,b
19.0,5.0,117.46925155251948,b
82.0,11.0,95.43204587751885,b
124.0,17.0,5.902325094698444,b
88.0,11.0,102.4863012308074,b
25.0,6.0,114.03372619876275,b
150.0,23.0,16.61951799701925,b
18.0,6.0,111.11096008762166,b
20.0,7.0,105.8411106179819,b
120.0,13.0,117.28529443936343,b
137.0,21.0,81.2564320895516,b
15.0,6.0,116.77530473515617,b
150.0,23.0,27.908680621923406,b
43.0,9.0,114.71007062200339,b
81.0,11.0,111.21809964279385,b
24.0,7.0,101.85423816071464,b
24.0,6.0,51.28965765465279,b
,,99.99526955469275,b
29.0,7.0,117.90877119385745,b
83.0,12.0,115.9254948792932,b
65.0,10.0,86.54273121578815,b
85.0,13.0,98.83425383343682,b
89.0,14.0,38.397317626169,b
23.0,6.0,122.44160073912423,b
100.0,15.0,49.592142660074835,b
84.0,14.0,42.8055975850037,b
80.0,10.0,128.72299652295027,b
93.0,14.0,58.130184328332,b
88.0,12.0,111.63965355670479,b
54.0,9.0,109.69937396281925,b
200.0,28.0,45.512437804426845,b
35.0,10.0,96.85118354109525,b
82.0,12.0,102.1700001938989,b
82.0,12.0,115.76059889741634,b
88.0,14.0,36.326601479706014,b
88.0,11.0,93.70578282163255,b
,,122.43793971959236,b
28.0,10.0,125.99642999589652,b
119.0,17.0,33.85480661193162,b
105.0,16.0,45.29312299767567,b
88.0,12.0,104.20481113303758,b
88.0,12.0,103.75795364957219,b
83.0,12.0,66.49666064077879,b
147.0,22.0,46.20600731225177,b
21.0,8.0,67.7191937214364,b
82.0,11.0,112.98090237225153,b
25.0,6.0,112.92330501411769,b
58.0,15.0,108.71303635713936,b
12.0,4.0,75.35501199858476,b
89.0,12.0,103.89117387827781,b
119.0,17.0,34.606849275742405,b
15.0,6.0,94.53258954237872,b
114.0,13.0,117.62363016035833,b
90.0,12.0,96.13952660140158,b
89.0,11.0,115.73012330885065,b
102.0,15.0,94.00662643899304,b
79.0,11.0,115.7658605648563,b
84.0,11.0,104.35951716511265,b
88.0,13.0,65.63246884375414,b
88.0,12.0,54.0196057368797,b
19.0,5.0,112.97407857343151,b
16.0,7.0,112.10518556322504,b
19.0,5.0,93.98756654937142,b
75.0,10.0,105.06617650394367,b
75.0,10.0,132.37885551495717,b
64.0,11.0,121.87467115102959,b
114.0,13.0,127.15457164724647,b
33.0,6.0,109.2129532062011,b
95.0,13.0,94.90856964546205,b
90.0,12.0,48.47352883651266,b
80.0,10.0,105.11991065599284,b
88.0,14.0,49.494468935522114,b
90.0,12.0,106.35041911771992,b
90.0,14.0,63.111871935481794,b
63.0,10.0,112.03536547257671,b
15.0,3.0,84.36692528225967,b
39.0,8.0,83.10998394031343,b
54.0,8.0,84.71547891310746,b
,,97.23731194580843,b
78.0,10.0,98.9499894475012,b
108.0,14.0,31.838606516606706,b
19.0,5.0,104.83096484839173,b
90.0,14.0,58.97612641134191,b
11.0,4.0,59.790480975235376,b
20.0,6.0,124.43673988244115,b
26.0,7.0,117.19988618524592,b
88.0,13.0,97.51842855429037,b
95.0,14.0,50.046906020894305,b
119.0,17.0,17.671647238510296,b
16.0,6.0,115.15413661893344,b
87.0,11.0,114.48119056611588,b
88.0,13.0,94.1685134498707,b
88.0,14.0,128.28215694414126,b
82.0,12.0,112.12842907180311,b
88.0,15.0,70.71956635596013,b
,,116.11240949004414,b
140.0,22.0,7.4008857084995325,b
82.0,12.0,119.47699261022642,b
90.0,12.0,82.01980667681747,b
109.0,15.0,114.05543577911314,b
22.0,6.0,121.64673102547654,b
90.0,14.0,32.78392925956048,b
55.0,9.0,119.18746394059649,b
57.0,8.0,89.908158271812,b
38.0,8.0,100.65010305481167,b
27.0,6.0,76.82724570644898,b
38.0,8.0,93.95933568607705,b
64.0,9.0,99.46084880885671,b
49.0,7.0,65.83630672136795,b
85.0,13.0,81.42907587593628,b
27.0,7.0,122.85931603664358,b
82.0,12.0,97.45953272227037,b
27.0,7.0,101.52596505239784,b
80.0,14.0,105.45155808251752,b
30.0,8.0,26.931564426904686,b
103.0,14.0,46.90854226653462,b
89.0,12.0,78.35781090179135,b
183.0,27.0,55.84807095228299,b
182.0,27.0,18.86577035190981,b
106.0,15.0,14.331026601354754,b
87.0,12.0,121.87823860836365,b
105.0,18.0,98.03637211118622,b
205.0,26.0,45.60056023575225,b
19.0,6.0,65.49003445364531,b
54.0,8.0,99.36998022331842,b
89.0,12.0,102.5100236624614,b
91.0,14.0,113.46779372440093,b
17.0,5.0,108.30390629306629,b
15.0,6.0,125.55971104916006,b
105.0,18.0,101.66555744839293,b
33.0,4.0,115.68604038963207,b
90.0,12.0,103.2308845040739,b
25.0,6.0,121.36339156087992,b
87.0,13.0,132.96899317090424,b
144.0,24.0,43.90672523028238,b
100.0,17.0,38.8928887390781,b
88.0,13.0,112.74115244744033,b
90.0,15.0,49.85292583504139,b
52.0,15.0,44.731638072357065,b
22.0,6.0,110.90029748763135,b
95.0,13.0,123.56743010769831,b
88.0,12.0,115.41798810383028,b
88.0,13.0,112.8004777489379,b
85.0,13.0,127.04672207360258,b
100.0,18.0,7.250171945295508,b
26.0,6.0,123.7709182817552,b
88.0,11.0,125.59525692007391,b
90.0,13.0,91.98241684066558,b
82.0,11.0,120.35532852139193,b
88.0,14.0,61.99146403879304,b
36.0,8.0,122.49728215627978,b
144.0,23.0,30.72122237511615,b
90.0,9.0,35.607573364653426,b
110.0,15.0,62.13232271273364,b
130.0,20.0,35.74886449740304,b
156.0,21.0,75.90332199238877,b
130.0,20.0,38.72184158795095,b
41.0,8.0,97.785120223572,b
9.0,5.0,108.78659635296962,b
82.0,12.0,119.91321797050354,b
35.0,6.0,121.01088748935544,b
119.0,20.0,121.58015966515188,b
93.0,14.0,36.97269932048974,b
46.0,12.0,129.92791409519918,b
12.0,4.0,124.39635076433042,b
119.0,14.0,120.70400419545173,b
25.0,6.0,125.46572459285397,b
34.0,6.0,104.2712234494091,b
82.0,11.0,120.51086246102635,b
81.0,12.0,57.76551750042489,b
144.0,23.0,40.11604927479568,b
72.0,11.0,124.55758477895742,b
83.0,11.0,110.83123360300026,b
17.0,6.0,110.6629912577427,b
183.0,28.0,50.638816804703275,b
145.0,21.0,57.50273086674005,b
111.0,13.0,44.8861757039797,b
100.0,16.0,24.910135547310542,b
12.0,4.0,107.15533282001431,b
82.0,11.0,124.8679775264065,b
12.0,4.0,112.44630706797761,b
150.0,23.0,14.08740366127524,b
90.0,13.0,15.97274508431616,b
88.0,12.0,107.17907355627639,b
95.0,13.0,59.67588185404649,b
81.0,11.0,117.43108059642003,b
90.0,14.0,44.218888088459984,b
75.0,11.0,118.55140189361505,b
17.0,5.0,114.49618467973949,b
15.0,4.0,104.96662774064664,b
89.0,16.0,113.2544599481001,b
90.0,15.0,26.107213941703943,b
25.0,6.0,124.26125684710257,b
88.0,13.0,99.65676574746446,b
87.0,11.0,123.02779945602089,b
81.0,11.0,117.22606600209261,b
90.0,14.0,27.168956811594335,b
8.0,3.0,79.2691640113123,b
59.0,12.0,74.26406346199934,b
26.0,8.0,64.1716852168463,b
37.0,6.0,70.45861702460682,b
45.0,8.0,59.492441472630475,b
22.0,8.0,108.5968327062344,b
113.0,20.0,110.55362627755683,b
17.0,6.0,116.23516764440778,b
101.0,15.0,50.74125054932452,b
90.0,13.0,105.13527425584668,b
25.0,6.0,128.44173184189813,b
203.0,28.0,47.00153012093647,b
91.0,12.0,42.16042010291362,b
144.0,23.0,37.06523890613834,b
100.0,16.0,17.372531697946204,b
92.0,14.0,17.719289288232396,b
63.0,11.0,123.48533106734646,b
88.0,11.0,62.116419139793564,b
105.0,17.0,4.142404119774885,b
,,57.81817379342245,b
77.0,13.0,32.958911499075775,b
90.0,13.0,91.03752598229563,b
117.0,16.0,11.851473467809683,b
27.0,8.0,126.24922939802703,b
82.0,11.0,119.22555638647016,b
90.0,15.0,40.07181632464398,b
137.0,21.0,80.0164946543047,b
108.0,16.0,76.67646859637391,b
82.0,11.0,122.61132563267104,b
134.0,22.0,39.79387483392375,b
181.0,29.0,52.121946833181674,b
221.0,31.0,44.96108221162237,b
20.0,6.0,87.58196808025146,b
9.0,3.0,37.16481501683513,b
184.0,26.0,50.715589162966545,b
87.0,11.0,127.6852557478639,b
144.0,22.0,115.66030245752484,b
87.0,13.0,110.3843006698831,b
75.0,10.0,115.39161847121896,b
19.0,7.0,129.3931908117309,r
58.0,15.0,91.4505021070118,r
75.0,13.0,99.1715565903469,r
26.0,8.0,131.56576513798797,r
35.0,10.0,126.4416729876402,r
33.0,10.0,76.71195104771607,r
45.0,11.0,117.15466647254233,r
57.0,10.0,112.57334349301925,r
27.0,6.0,131.8106735007932,r
53.0,10.0,111.63894976690375,r
10.0,5.0,44.79623963376531,r
30.0,10.0,78.93393513841833,r
27.0,9.0,57.57026675153224,r
24.0,8.0,56.79323116411917,r
30.0,8.0,100.85541847824793,r
22.0,8.0,63.94776192996208,r
21.0,7.0,132.00188061055775,r
22.0,6.0,54.585387707032375,r
15.0,4.0,86.38387752229545,r
84.0,14.0,44.081490957816264,r
144.0,24.0,7.2386374529910995,m


==> data/rate_of_swing.csv <==
name,class,length,breadth,height,rudder_type,max_rudder_angle,shallow_water_depth,deep_water_radius,deep_water_transfer_time,deep_water_transfer_distance,shallow_water_radius,shallow_water_transfer_time,shallow_water_transfer_distance,deep_water_swing_rate,shallow_water_swing_rate
FISH07L,fishing,32.97,8.0,16.6,normal,35.0,2.9,60.19,00:22,88.89599999999999,74.08,00:30,96.304,0.951915260227319,0.7734311489346966
BULKC02L,bulk_carrier,192.27,20.35,36.54,normal,35.0,12.6,393.54999999999995,03:35,787.0999999999999,694.5,04:49,1018.5999999999999,0.14558703979947232,0.08249932255303431
BULKC08L,bulk_carrier,199.7,31.8,46.3,normal,44.0,18.0,416.7,02:39,833.4,601.9,03:38,981.56,0.13749887092172383,0.09519152602273188
BULKC15L,bulk_carrier,363.62,65.0,64.17,normal,35.0,34.5,601.9,03:22,1296.3999999999999,740.8,04:02,1333.44,0.0951915260227319,0.07734311489346968
SUPLY06L,supply,109.98,24.0,41.3,normal,35.0,12.8,194.46,00:55,370.4,250.02,01:08,388.92,0.2946404376894082,0.2291647848695397
COAST03L,coastguard,55.34,9.66,19.81,normal,35.0,5.2,101.86,01:05,203.72,175.93999999999997,01:39,240.76,0.5624953810434157,0.3256552206040828
CNTNR31L,container,294.4,32.42,53.53,normal,37.0,18.3,370.4,01:34,685.24,463.0,01:49,740.8,0.15468622978693933,0.12374898382955146
CNTNR23L,container,165.05,27.53,44.23,normal,35.0,12.6,259.28,01:58,574.12,324.09999999999997,02:31,685.24,0.2209803282670562,0.17678426261364494
CRUIS09L,cruiseship,338.32,56.0,73.45,azipod,180.0,12.8,435.21999999999997,02:17,796.3599999999999,500.04,02:42,833.4,0.1316478551378207,0.11458239243476986
CRUIS05L,cruiseship,260.42,37.44,69.8,normal,42.0,11.6,351.87999999999994,01:39,740.8,416.7,01:45,685.24,0.16282761030204143,0.13749887092172383
CARC06L,vehicle_carrier,201.13,34.12,42.03,normal,35.0,14.4,259.28,01:45,463.0,324.09999999999997,02:08,518.56,0.22098032826705616,0.17678426261364497
PRODC03L,tanker,145.77,24.0,33.56,becker,60.0,13.5,212.97999999999996,01:31,425.9599999999999,231.5,01:51,463.0,0.26901953006424234,0.2474979676591029
GAS03L,tanker,276.95,42.73,54.32,normal,45.0,17.3,342.62,02:34,685.24,435.21999999999997,03:32,648.1999999999999,0.16722835652642087,0.13164785513782068

